EchoDFKD: Data-Free Knowledge Distillation for Cardiac Ultrasound Segmentation using Synthetic Data

The application of machine learning to medical ultrasound videos of the heart, i.e., echocardiography, has recently gained traction with the availability of large public datasets. Traditional supervised tasks, such as ejection fraction regression, are now making way for approaches focusing more on the latent structure of data distributions, as well as generative methods. We propose a model trained exclusively by knowledge distillation, either on real or synthetical data, involving retrieving masks suggested by a teacher model. We achieve state-of-the-art (SOTA) values on the task of identifying end-diastolic and end-systolic frames. By training the model only on synthetic data, it reaches segmentation capabilities close to the performance when trained on real data with a significantly reduced number of weights. A comparison with the 5 main existing methods shows that our method outperforms the others in most cases. We also present a new evaluation method that does not require human annotation and instead relies on a large auxiliary model. We show that this method produces scores consistent with those obtained from human annotations. Relying on the integrated knowledge from a vast amount of records, this method overcomes certain inherent limitations of human annotator labeling. Code: https://github.com/GregoirePetit/EchoDFKD

==> figures/supplementary/cumulative_errors/plot.csv <==
Proportion,CumulativeError
0.0,0
0.000794912559618442,0
0.001589825119236884,0
0.0023847376788553257,0
0.003179650238473768,0
0.00397456279809221,0
0.0047694753577106515,0
0.005564387917329093,0
0.006359300476947536,0
0.007154213036565978,0
0.00794912559618442,0
0.008744038155802861,0
0.009538950715421303,0
0.010333863275039745,0
0.011128775834658187,0
0.01192368839427663,0
0.012718600953895072,0
0.013513513513513514,0
0.014308426073131956,0
0.015103338632750398,0
0.01589825119236884,0
0.016693163751987282,0
0.017488076311605722,0
0.018282988871224166,0
0.019077901430842606,0
0.01987281399046105,0
0.02066772655007949,0
0.021462639109697933,0
0.022257551669316374,0
0.023052464228934817,0
0.02384737678855326,0
0.0246422893481717,0
0.025437201907790145,0
0.026232114467408585,0
0.02702702702702703,0
0.02782193958664547,0
0.028616852146263912,0
0.029411764705882353,0
0.030206677265500796,0
0.031001589825119236,0
0.03179650238473768,0
0.03259141494435612,0
0.033386327503974564,0
0.03418124006359301,0
0.034976152623211444,0
0.03577106518282989,0
0.03656597774244833,0
0.037360890302066775,0
0.03815580286168521,0
0.038950715421303655,0
0.0397456279809221,0
0.04054054054054054,0
0.04133545310015898,0
0.04213036565977742,0
0.04292527821939587,0
0.04372019077901431,0
0.04451510333863275,0
0.04531001589825119,0
0.046104928457869634,0
0.04689984101748808,0
0.04769475357710652,0
0.04848966613672496,0
0.0492845786963434,0
0.050079491255961846,0
0.05087440381558029,0
0.051669316375198726,0
0.05246422893481717,0
0.05325914149443561,0
0.05405405405405406,0
0.054848966613672494,0
0.05564387917329094,0
0.05643879173290938,0
0.057233704292527825,0
0.05802861685214626,0
0.058823529411764705,0
0.05961844197138315,0
0.06041335453100159,0
0.06120826709062003,0
0.06200317965023847,0
0.06279809220985691,0
0.06359300476947535,0
0.0643879173290938,0
0.06518282988871224,0
0.06597774244833068,0
0.06677265500794913,0
0.06756756756756757,0
0.06836248012718601,0
0.06915739268680444,0
0.06995230524642289,0
0.07074721780604133,0
0.07154213036565978,0
0.07233704292527822,0
0.07313195548489666,0
0.0739268680445151,0
0.07472178060413355,0
0.075516693163752,0
0.07631160572337042,0
0.07710651828298887,0
0.07790143084260731,0
0.07869634340222575,0
0.0794912559618442,0
0.08028616852146264,0
0.08108108108108109,0
0.08187599364069953,0
0.08267090620031796,0
0.0834658187599364,0
0.08426073131955485,0
0.08505564387917329,0
0.08585055643879173,0
0.08664546899841018,0
0.08744038155802862,0
0.08823529411764706,0
0.0890302066772655,0
0.08982511923688394,0
0.09062003179650238,0
0.09141494435612083,0
0.09220985691573927,0
0.09300476947535771,0
0.09379968203497616,0
0.0945945945945946,0
0.09538950715421304,0
0.09618441971383147,0
0.09697933227344992,0
0.09777424483306836,0
0.0985691573926868,0
0.09936406995230525,0
0.10015898251192369,0
0.10095389507154214,0
0.10174880763116058,0
0.10254372019077901,0
0.10333863275039745,0
0.1041335453100159,0
0.10492845786963434,0
0.10572337042925278,0
0.10651828298887123,0
0.10731319554848967,0
0.10810810810810811,0
0.10890302066772654,0
0.10969793322734499,0
0.11049284578696343,0
0.11128775834658187,0
0.11208267090620032,0
0.11287758346581876,0
0.1136724960254372,0
0.11446740858505565,0
0.11526232114467408,0
0.11605723370429252,0
0.11685214626391097,0
0.11764705882352941,0
0.11844197138314785,0
0.1192368839427663,0
0.12003179650238474,0
0.12082670906200318,0
0.12162162162162163,0
0.12241653418124006,0
0.1232114467408585,0
0.12400635930047695,0
0.12480127186009539,0
0.12559618441971382,0
0.12639109697933226,0
0.1271860095389507,0
0.12798092209856915,1
0.1287758346581876,2
0.12957074721780604,3
0.13036565977742448,4
0.13116057233704292,5
0.13195548489666137,6
0.1327503974562798,7
0.13354531001589826,8
0.1343402225755167,9
0.13513513513513514,10
0.1359300476947536,11
0.13672496025437203,12
0.13751987281399047,13
0.1383147853736089,14
0.13910969793322733,15
0.13990461049284578,16
0.14069952305246422,17
0.14149443561208266,18
0.1422893481717011,19
0.14308426073131955,20
0.143879173290938,21
0.14467408585055644,22
0.14546899841017488,23
0.14626391096979333,24
0.14705882352941177,25
0.1478537360890302,26
0.14864864864864866,27
0.1494435612082671,28
0.15023847376788554,29
0.151033386327504,30
0.1518282988871224,31
0.15262321144674085,32
0.1534181240063593,33
0.15421303656597773,34
0.15500794912559618,35
0.15580286168521462,36
0.15659777424483307,37
0.1573926868044515,38
0.15818759936406995,39
0.1589825119236884,40
0.15977742448330684,41
0.16057233704292528,42
0.16136724960254373,43
0.16216216216216217,44
0.16295707472178061,45
0.16375198728139906,46
0.16454689984101747,47
0.16534181240063592,48
0.16613672496025436,49
0.1669316375198728,50
0.16772655007949125,51
0.1685214626391097,52
0.16931637519872814,53
0.17011128775834658,54
0.17090620031796502,55
0.17170111287758347,56
0.1724960254372019,57
0.17329093799682035,58
0.1740858505564388,59
0.17488076311605724,60
0.17567567567567569,61
0.17647058823529413,62
0.17726550079491257,63
0.178060413354531,64
0.17885532591414943,65
0.17965023847376788,66
0.18044515103338632,67
0.18124006359300476,68
0.1820349761526232,69
0.18282988871224165,70
0.1836248012718601,71
0.18441971383147854,72
0.18521462639109698,73
0.18600953895071543,74
0.18680445151033387,75
0.1875993640699523,76
0.18839427662957076,77
0.1891891891891892,78
0.18998410174880764,79
0.1907790143084261,80
0.1915739268680445,81
0.19236883942766295,82
0.1931637519872814,83
0.19395866454689983,84
0.19475357710651828,85
0.19554848966613672,86
0.19634340222575516,87
0.1971383147853736,88
0.19793322734499205,89
0.1987281399046105,90
0.19952305246422894,91
0.20031796502384738,92
0.20111287758346583,93
0.20190779014308427,94
0.20270270270270271,95
0.20349761526232116,96
0.20429252782193957,97
0.20508744038155802,98
0.20588235294117646,99
0.2066772655007949,100
0.20747217806041335,101
0.2082670906200318,102
0.20906200317965024,103
0.20985691573926868,104
0.21065182829888712,105
0.21144674085850557,106
0.212241653418124,107
0.21303656597774245,108
0.2138314785373609,109
0.21462639109697934,110
0.21542130365659778,111
0.21621621621621623,112
0.21701112877583467,113
0.2178060413354531,114
0.21860095389507153,115
0.21939586645468998,116
0.22019077901430842,117
0.22098569157392686,118
0.2217806041335453,119
0.22257551669316375,120
0.2233704292527822,121
0.22416534181240064,122
0.22496025437201908,123
0.22575516693163752,124
0.22655007949125597,125
0.2273449920508744,126
0.22813990461049286,127
0.2289348171701113,128
0.22972972972972974,129
0.23052464228934816,130
0.2313195548489666,131
0.23211446740858505,132
0.2329093799682035,133
0.23370429252782193,134
0.23449920508744038,135
0.23529411764705882,136
0.23608903020667726,137
0.2368839427662957,138
0.23767885532591415,139
0.2384737678855326,140
0.23926868044515104,141
0.24006359300476948,142
0.24085850556438793,143
0.24165341812400637,144
0.2424483306836248,145
0.24324324324324326,146
0.24403815580286167,147
0.24483306836248012,148
0.24562798092209856,149
0.246422893481717,150
0.24721780604133545,151
0.2480127186009539,152
0.24880763116057233,153
0.24960254372019078,154
0.2503974562798092,155
0.25119236883942764,156
0.2519872813990461,157
0.2527821939586645,158
0.25357710651828297,159
0.2543720190779014,160
0.25516693163751986,161
0.2559618441971383,162
0.25675675675675674,163
0.2575516693163752,164
0.25834658187599363,165
0.2591414944356121,166
0.2599364069952305,167
0.26073131955484896,168
0.2615262321144674,169
0.26232114467408585,170
0.2631160572337043,171
0.26391096979332274,172
0.2647058823529412,173
0.2655007949125596,174
0.26629570747217807,175
0.2670906200317965,176
0.26788553259141495,177
0.2686804451510334,178
0.26947535771065184,179
0.2702702702702703,180
0.27106518282988873,181
0.2718600953895072,182
0.2726550079491256,183
0.27344992050874406,184
0.2742448330683625,185
0.27503974562798095,186
0.2758346581875994,187
0.2766295707472178,188
0.2774244833068362,189
0.27821939586645467,190
0.2790143084260731,191
0.27980922098569155,192
0.28060413354531,193
0.28139904610492844,194
0.2821939586645469,195
0.28298887122416533,196
0.28378378378378377,197
0.2845786963434022,198
0.28537360890302066,199
0.2861685214626391,200
0.28696343402225755,201
0.287758346581876,202
0.28855325914149443,203
0.2893481717011129,204
0.2901430842607313,205
0.29093799682034976,206
0.2917329093799682,207
0.29252782193958665,208
0.2933227344992051,209
0.29411764705882354,210
0.294912559618442,211
0.2957074721780604,212
0.29650238473767887,213
0.2972972972972973,214
0.29809220985691576,215
0.2988871224165342,216
0.29968203497615264,217
0.3004769475357711,218
0.30127186009538953,219
0.302066772655008,220
0.30286168521462636,221
0.3036565977742448,222
0.30445151033386325,223
0.3052464228934817,224
0.30604133545310014,225
0.3068362480127186,226
0.307631160572337,227
0.30842607313195547,228
0.3092209856915739,229
0.31001589825119236,230
0.3108108108108108,231
0.31160572337042924,232
0.3124006359300477,233
0.31319554848966613,234
0.3139904610492846,235
0.314785373608903,236
0.31558028616852146,237
0.3163751987281399,238
0.31717011128775835,239
0.3179650238473768,240
0.31875993640699524,241
0.3195548489666137,242
0.3203497615262321,243
0.32114467408585057,244
0.321939586645469,245
0.32273449920508746,246
0.3235294117647059,247
0.32432432432432434,248
0.3251192368839428,249
0.32591414944356123,250
0.3267090620031797,251
0.3275039745627981,252
0.32829888712241656,253
0.32909379968203495,254
0.3298887122416534,255
0.33068362480127184,256
0.3314785373608903,257
0.3322734499205087,258
0.33306836248012717,259
0.3338632750397456,260
0.33465818759936405,261
0.3354531001589825,262
0.33624801271860094,263
0.3370429252782194,264
0.33783783783783783,265
0.3386327503974563,269
0.3394276629570747,273
0.34022257551669316,277
0.3410174880763116,281
0.34181240063593005,285
0.3426073131955485,289
0.34340222575516693,293
0.3441971383147854,297
0.3449920508744038,301
0.34578696343402227,305
0.3465818759936407,309
0.34737678855325915,313
0.3481717011128776,317
0.34896661367249604,321
0.3497615262321145,325
0.3505564387917329,329
0.35135135135135137,333
0.3521462639109698,337
0.35294117647058826,341
0.3537360890302067,345
0.35453100158982515,349
0.35532591414944353,353
0.356120826709062,357
0.3569157392686804,361
0.35771065182829886,365
0.3585055643879173,369
0.35930047694753575,373
0.3600953895071542,377
0.36089030206677264,381
0.3616852146263911,385
0.3624801271860095,389
0.36327503974562797,393
0.3640699523052464,397
0.36486486486486486,401
0.3656597774244833,405
0.36645468998410174,409
0.3672496025437202,413
0.36804451510333863,417
0.3688394276629571,421
0.3696343402225755,425
0.37042925278219396,429
0.3712241653418124,433
0.37201907790143085,437
0.3728139904610493,441
0.37360890302066774,445
0.3744038155802862,449
0.3751987281399046,453
0.37599364069952307,457
0.3767885532591415,461
0.37758346581875996,465
0.3783783783783784,469
0.37917329093799684,473
0.3799682034976153,477
0.38076311605723373,481
0.3815580286168522,485
0.38235294117647056,489
0.383147853736089,493
0.38394276629570745,497
0.3847376788553259,501
0.38553259141494434,505
0.3863275039745628,509
0.3871224165341812,513
0.38791732909379967,517
0.3887122416534181,521
0.38950715421303655,525
0.390302066772655,529
0.39109697933227344,533
0.3918918918918919,537
0.39268680445151033,541
0.3934817170111288,545
0.3942766295707472,549
0.39507154213036566,553
0.3958664546899841,557
0.39666136724960255,561
0.397456279809221,565
0.39825119236883944,569
0.3990461049284579,573
0.3998410174880763,577
0.40063593004769477,581
0.4014308426073132,585
0.40222575516693165,589
0.4030206677265501,593
0.40381558028616854,597
0.404610492845787,601
0.40540540540540543,605
0.40620031796502387,609
0.4069952305246423,613
0.40779014308426076,617
0.40858505564387915,621
0.4093799682034976,625
0.41017488076311603,629
0.4109697933227345,633
0.4117647058823529,637
0.41255961844197137,641
0.4133545310015898,645
0.41414944356120825,649
0.4149443561208267,653
0.41573926868044514,657
0.4165341812400636,661
0.417329093799682,665
0.41812400635930047,669
0.4189189189189189,673
0.41971383147853736,677
0.4205087440381558,681
0.42130365659777425,685
0.4220985691573927,689
0.42289348171701113,693
0.4236883942766296,697
0.424483306836248,701
0.42527821939586646,705
0.4260731319554849,709
0.42686804451510335,713
0.4276629570747218,717
0.42845786963434024,721
0.4292527821939587,725
0.4300476947535771,729
0.43084260731319557,733
0.431637519872814,737
0.43243243243243246,741
0.4332273449920509,745
0.43402225755166934,749
0.43481717011128773,753
0.4356120826709062,757
0.4364069952305246,761
0.43720190779014306,765
0.4379968203497615,769
0.43879173290937995,773
0.4395866454689984,777
0.44038155802861684,781
0.4411764705882353,785
0.4419713831478537,789
0.44276629570747217,793
0.4435612082670906,797
0.44435612082670906,801
0.4451510333863275,805
0.44594594594594594,809
0.4467408585055644,813
0.44753577106518283,817
0.4483306836248013,821
0.4491255961844197,825
0.44992050874403816,829
0.4507154213036566,833
0.45151033386327505,837
0.4523052464228935,841
0.45310015898251194,845
0.4538950715421304,849
0.4546899841017488,853
0.45548489666136727,857
0.4562798092209857,861
0.45707472178060415,865
0.4578696343402226,869
0.45866454689984104,873
0.4594594594594595,877
0.46025437201907793,881
0.4610492845786963,885
0.46184419713831476,889
0.4626391096979332,893
0.46343402225755165,897
0.4642289348171701,901
0.46502384737678853,905
0.465818759936407,909
0.4666136724960254,913
0.46740858505564387,917
0.4682034976152623,921
0.46899841017488075,925
0.4697933227344992,929
0.47058823529411764,933
0.4713831478537361,937
0.47217806041335453,941
0.47297297297297297,945
0.4737678855325914,949
0.47456279809220986,953
0.4753577106518283,957
0.47615262321144675,961
0.4769475357710652,965
0.47774244833068363,969
0.4785373608903021,973
0.4793322734499205,977
0.48012718600953896,981
0.4809220985691574,985
0.48171701112877585,989
0.4825119236883943,993
0.48330683624801274,997
0.4841017488076312,1001
0.4848966613672496,1005
0.48569157392686807,1009
0.4864864864864865,1013
0.4872813990461049,1017
0.48807631160572335,1021
0.4888712241653418,1025
0.48966613672496023,1029
0.4904610492845787,1033
0.4912559618441971,1037
0.49205087440381556,1041
0.492845786963434,1045
0.49364069952305245,1049
0.4944356120826709,1053
0.49523052464228934,1057
0.4960254372019078,1061
0.4968203497615262,1065
0.49761526232114467,1069
0.4984101748807631,1073
0.49920508744038156,1077
0.5,1081
0.5007949125596184,1085
0.5015898251192369,1089
0.5023847376788553,1093
0.5031796502384738,1097
0.5039745627980922,1101
0.5047694753577107,1105
0.505564387917329,1109
0.5063593004769475,1113
0.5071542130365659,1117
0.5079491255961844,1121
0.5087440381558028,1125
0.5095389507154213,1129
0.5103338632750397,1133
0.5111287758346582,1137
0.5119236883942766,1141
0.5127186009538951,1145
0.5135135135135135,1149
0.514308426073132,1153
0.5151033386327504,1157
0.5158982511923689,1161
0.5166931637519873,1165
0.5174880763116058,1169
0.5182829888712241,1173
0.5190779014308426,1177
0.519872813990461,1181
0.5206677265500795,1185
0.5214626391096979,1189
0.5222575516693164,1193
0.5230524642289348,1197
0.5238473767885533,1201
0.5246422893481717,1205
0.5254372019077902,1209
0.5262321144674086,1213
0.527027027027027,1217
0.5278219395866455,1221
0.5286168521462639,1225
0.5294117647058824,1229
0.5302066772655007,1233
0.5310015898251192,1237
0.5317965023847376,1241
0.5325914149443561,1245
0.5333863275039745,1249
0.534181240063593,1253
0.5349761526232114,1257
0.5357710651828299,1261
0.5365659777424483,1265
0.5373608903020668,1269
0.5381558028616852,1273
0.5389507154213037,1277
0.5397456279809221,1281
0.5405405405405406,1285
0.541335453100159,1289
0.5421303656597775,1293
0.5429252782193958,1297
0.5437201907790143,1301
0.5445151033386327,1305
0.5453100158982512,1309
0.5461049284578696,1313
0.5468998410174881,1317
0.5476947535771065,1321
0.548489666136725,1325
0.5492845786963434,1329
0.5500794912559619,1333
0.5508744038155803,1337
0.5516693163751988,1341
0.5524642289348172,1345
0.5532591414944356,1349
0.5540540540540541,1353
0.5548489666136724,1357
0.5556438791732909,1361
0.5564387917329093,1365
0.5572337042925278,1369
0.5580286168521462,1373
0.5588235294117647,1377
0.5596184419713831,1381
0.5604133545310016,1385
0.56120826709062,1389
0.5620031796502385,1393
0.5627980922098569,1397
0.5635930047694754,1401
0.5643879173290938,1405
0.5651828298887123,1409
0.5659777424483307,1413
0.5667726550079492,1417
0.5675675675675675,1421
0.568362480127186,1425
0.5691573926868044,1429
0.5699523052464229,1433
0.5707472178060413,1442
0.5715421303656598,1451
0.5723370429252782,1460
0.5731319554848967,1469
0.5739268680445151,1478
0.5747217806041336,1487
0.575516693163752,1496
0.5763116057233705,1505
0.5771065182829889,1514
0.5779014308426074,1523
0.5786963434022258,1532
0.5794912559618441,1541
0.5802861685214626,1550
0.581081081081081,1559
0.5818759936406995,1568
0.5826709062003179,1577
0.5834658187599364,1586
0.5842607313195548,1595
0.5850556438791733,1604
0.5858505564387917,1613
0.5866454689984102,1622
0.5874403815580286,1631
0.5882352941176471,1640
0.5890302066772655,1649
0.589825119236884,1658
0.5906200317965024,1667
0.5914149443561209,1676
0.5922098569157392,1685
0.5930047694753577,1694
0.5937996820349761,1703
0.5945945945945946,1712
0.595389507154213,1721
0.5961844197138315,1730
0.5969793322734499,1739
0.5977742448330684,1748
0.5985691573926868,1757
0.5993640699523053,1766
0.6001589825119237,1775
0.6009538950715422,1784
0.6017488076311606,1793
0.6025437201907791,1802
0.6033386327503975,1811
0.604133545310016,1820
0.6049284578696343,1829
0.6057233704292527,1838
0.6065182829888712,1847
0.6073131955484896,1856
0.6081081081081081,1865
0.6089030206677265,1874
0.609697933227345,1883
0.6104928457869634,1892
0.6112877583465819,1901
0.6120826709062003,1910
0.6128775834658188,1919
0.6136724960254372,1928
0.6144674085850557,1937
0.615262321144674,1946
0.6160572337042926,1955
0.6168521462639109,1964
0.6176470588235294,1973
0.6184419713831478,1982
0.6192368839427663,1991
0.6200317965023847,2000
0.6208267090620032,2009
0.6216216216216216,2018
0.6224165341812401,2027
0.6232114467408585,2036
0.624006359300477,2045
0.6248012718600954,2054
0.6255961844197139,2063
0.6263910969793323,2072
0.6271860095389508,2081
0.6279809220985691,2090
0.6287758346581876,2099
0.629570747217806,2108
0.6303656597774245,2117
0.6311605723370429,2126
0.6319554848966613,2135
0.6327503974562798,2144
0.6335453100158982,2153
0.6343402225755167,2162
0.6351351351351351,2171
0.6359300476947536,2180
0.636724960254372,2189
0.6375198728139905,2198
0.6383147853736089,2207
0.6391096979332274,2216
0.6399046104928457,2225
0.6406995230524642,2234
0.6414944356120826,2243
0.6422893481717011,2252
0.6430842607313195,2261
0.643879173290938,2270
0.6446740858505564,2279
0.6454689984101749,2288
0.6462639109697933,2297
0.6470588235294118,2306
0.6478537360890302,2315
0.6486486486486487,2324
0.6494435612082671,2333
0.6502384737678856,2342
0.651033386327504,2351
0.6518282988871225,2360
0.6526232114467408,2369
0.6534181240063593,2378
0.6542130365659777,2387
0.6550079491255962,2396
0.6558028616852146,2405
0.6565977742448331,2414
0.6573926868044515,2423
0.6581875993640699,2432
0.6589825119236884,2441
0.6597774244833068,2450
0.6605723370429253,2459
0.6613672496025437,2468
0.6621621621621622,2477
0.6629570747217806,2486
0.6637519872813991,2495
0.6645468998410174,2504
0.665341812400636,2513
0.6661367249602543,2522
0.6669316375198728,2531
0.6677265500794912,2540
0.6685214626391097,2549
0.6693163751987281,2558
0.6701112877583466,2567
0.670906200317965,2576
0.6717011128775835,2585
0.6724960254372019,2594
0.6732909379968204,2603
0.6740858505564388,2612
0.6748807631160573,2621
0.6756756756756757,2630
0.6764705882352942,2639
0.6772655007949125,2648
0.678060413354531,2657
0.6788553259141494,2666
0.6796502384737679,2675
0.6804451510333863,2684
0.6812400635930048,2693
0.6820349761526232,2702
0.6828298887122417,2711
0.6836248012718601,2720
0.6844197138314785,2729
0.685214626391097,2738
0.6860095389507154,2747
0.6868044515103339,2756
0.6875993640699523,2765
0.6883942766295708,2774
0.6891891891891891,2783
0.6899841017488076,2792
0.690779014308426,2801
0.6915739268680445,2810
0.6923688394276629,2819
0.6931637519872814,2828
0.6939586645468998,2837
0.6947535771065183,2846
0.6955484896661367,2855
0.6963434022257552,2864
0.6971383147853736,2873
0.6979332273449921,2882
0.6987281399046105,2891
0.699523052464229,2900
0.7003179650238474,2909
0.7011128775834659,2918
0.7019077901430842,2927
0.7027027027027027,2936
0.7034976152623211,2945
0.7042925278219396,2954
0.705087440381558,2963
0.7058823529411765,2972
0.7066772655007949,2981
0.7074721780604134,2990
0.7082670906200318,2999
0.7090620031796503,3008
0.7098569157392687,3017
0.7106518282988871,3026
0.7114467408585056,3035
0.712241653418124,3044
0.7130365659777425,3053
0.7138314785373608,3062
0.7146263910969793,3071
0.7154213036565977,3080
0.7162162162162162,3089
0.7170111287758346,3098
0.7178060413354531,3107
0.7186009538950715,3116
0.71939586645469,3125
0.7201907790143084,3134
0.7209856915739269,3143
0.7217806041335453,3152
0.7225755166931638,3161
0.7233704292527822,3170
0.7241653418124007,3179
0.724960254372019,3188
0.7257551669316376,3197
0.7265500794912559,3213
0.7273449920508744,3229
0.7281399046104928,3245
0.7289348171701113,3261
0.7297297297297297,3277
0.7305246422893482,3293
0.7313195548489666,3309
0.7321144674085851,3325
0.7329093799682035,3341
0.733704292527822,3357
0.7344992050874404,3373
0.7352941176470589,3389
0.7360890302066773,3405
0.7368839427662957,3421
0.7376788553259142,3437
0.7384737678855325,3453
0.739268680445151,3469
0.7400635930047694,3485
0.7408585055643879,3501
0.7416534181240063,3517
0.7424483306836248,3533
0.7432432432432432,3549
0.7440381558028617,3565
0.7448330683624801,3581
0.7456279809220986,3597
0.746422893481717,3613
0.7472178060413355,3629
0.7480127186009539,3645
0.7488076311605724,3661
0.7496025437201908,3677
0.7503974562798092,3693
0.7511923688394276,3709
0.7519872813990461,3725
0.7527821939586645,3741
0.753577106518283,3757
0.7543720190779014,3773
0.7551669316375199,3789
0.7559618441971383,3805
0.7567567567567568,3821
0.7575516693163752,3837
0.7583465818759937,3853
0.7591414944356121,3869
0.7599364069952306,3885
0.760731319554849,3901
0.7615262321144675,3917
0.7623211446740858,3933
0.7631160572337043,3949
0.7639109697933227,3965
0.7647058823529411,3981
0.7655007949125596,3997
0.766295707472178,4013
0.7670906200317965,4029
0.7678855325914149,4045
0.7686804451510334,4061
0.7694753577106518,4077
0.7702702702702703,4093
0.7710651828298887,4109
0.7718600953895072,4125
0.7726550079491256,4141
0.7734499205087441,4157
0.7742448330683624,4173
0.775039745627981,4189
0.7758346581875993,4205
0.7766295707472178,4221
0.7774244833068362,4237
0.7782193958664547,4253
0.7790143084260731,4269
0.7798092209856916,4285
0.78060413354531,4301
0.7813990461049285,4317
0.7821939586645469,4333
0.7829888712241654,4349
0.7837837837837838,4365
0.7845786963434023,4381
0.7853736089030207,4397
0.7861685214626392,4413
0.7869634340222575,4429
0.787758346581876,4445
0.7885532591414944,4461
0.7893481717011129,4477
0.7901430842607313,4493
0.7909379968203497,4509
0.7917329093799682,4525
0.7925278219395866,4541
0.7933227344992051,4557
0.7941176470588235,4573
0.794912559618442,4589
0.7957074721780604,4605
0.7965023847376789,4621
0.7972972972972973,4637
0.7980922098569158,4653
0.7988871224165341,4669
0.7996820349761526,4685
0.800476947535771,4701
0.8012718600953895,4717
0.8020667726550079,4733
0.8028616852146264,4749
0.8036565977742448,4765
0.8044515103338633,4781
0.8052464228934817,4797
0.8060413354531002,4813
0.8068362480127186,4829
0.8076311605723371,4845
0.8084260731319555,4861
0.809220985691574,4877
0.8100158982511924,4893
0.8108108108108109,4909
0.8116057233704292,4925
0.8124006359300477,4941
0.8131955484896661,4957
0.8139904610492846,4973
0.814785373608903,4989
0.8155802861685215,5005
0.8163751987281399,5021
0.8171701112877583,5037
0.8179650238473768,5053
0.8187599364069952,5069
0.8195548489666137,5085
0.8203497615262321,5101
0.8211446740858506,5117
0.821939586645469,5133
0.8227344992050875,5149
0.8235294117647058,5165
0.8243243243243243,5181
0.8251192368839427,5197
0.8259141494435612,5213
0.8267090620031796,5229
0.8275039745627981,5245
0.8282988871224165,5261
0.829093799682035,5277
0.8298887122416534,5293
0.8306836248012719,5318
0.8314785373608903,5343
0.8322734499205088,5368
0.8330683624801272,5393
0.8338632750397457,5418
0.834658187599364,5443
0.8354531001589826,5468
0.8362480127186009,5493
0.8370429252782194,5518
0.8378378378378378,5543
0.8386327503974563,5568
0.8394276629570747,5593
0.8402225755166932,5618
0.8410174880763116,5643
0.8418124006359301,5668
0.8426073131955485,5693
0.8434022257551669,5718
0.8441971383147854,5743
0.8449920508744038,5768
0.8457869634340223,5793
0.8465818759936407,5818
0.8473767885532592,5843
0.8481717011128775,5868
0.848966613672496,5893
0.8497615262321144,5918
0.8505564387917329,5943
0.8513513513513513,5968
0.8521462639109698,5993
0.8529411764705882,6018
0.8537360890302067,6043
0.8545310015898251,6068
0.8553259141494436,6093
0.856120826709062,6118
0.8569157392686805,6143
0.8577106518282989,6168
0.8585055643879174,6193
0.8593004769475358,6218
0.8600953895071543,6243
0.8608903020667726,6268
0.8616852146263911,6293
0.8624801271860095,6318
0.863275039745628,6343
0.8640699523052464,6368
0.8648648648648649,6393
0.8656597774244833,6418
0.8664546899841018,6443
0.8672496025437202,6468
0.8680445151033387,6493
0.8688394276629571,6518
0.8696343402225755,6543
0.870429252782194,6568
0.8712241653418124,6593
0.8720190779014309,6618
0.8728139904610492,6643
0.8736089030206677,6668
0.8744038155802861,6693
0.8751987281399046,6718
0.875993640699523,6743
0.8767885532591415,6768
0.8775834658187599,6793
0.8783783783783784,6818
0.8791732909379968,6843
0.8799682034976153,6868
0.8807631160572337,6893
0.8815580286168522,6918
0.8823529411764706,6943
0.8831478537360891,6968
0.8839427662957074,6993
0.884737678855326,7018
0.8855325914149443,7043
0.8863275039745628,7068
0.8871224165341812,7093
0.8879173290937997,7118
0.8887122416534181,7143
0.8895071542130366,7168
0.890302066772655,7193
0.8910969793322735,7218
0.8918918918918919,7243
0.8926868044515104,7268
0.8934817170111288,7293
0.8942766295707473,7318
0.8950715421303657,7343
0.895866454689984,7368
0.8966613672496025,7393
0.8974562798092209,7418
0.8982511923688394,7443
0.8990461049284578,7468
0.8998410174880763,7504
0.9006359300476947,7540
0.9014308426073132,7576
0.9022257551669316,7612
0.9030206677265501,7648
0.9038155802861685,7684
0.904610492845787,7720
0.9054054054054054,7756
0.9062003179650239,7792
0.9069952305246423,7828
0.9077901430842608,7864
0.9085850556438791,7900
0.9093799682034976,7936
0.910174880763116,7972
0.9109697933227345,8008
0.9117647058823529,8044
0.9125596184419714,8080
0.9133545310015898,8116
0.9141494435612083,8152
0.9149443561208267,8188
0.9157392686804452,8224
0.9165341812400636,8260
0.9173290937996821,8296
0.9181240063593005,8332
0.918918918918919,8368
0.9197138314785374,8404
0.9205087440381559,8440
0.9213036565977742,8476
0.9220985691573926,8512
0.9228934817170111,8548
0.9236883942766295,8584
0.924483306836248,8620
0.9252782193958664,8656
0.9260731319554849,8692
0.9268680445151033,8741
0.9276629570747218,8790
0.9284578696343402,8839
0.9292527821939587,8888
0.9300476947535771,8937
0.9308426073131956,8986
0.931637519872814,9035
0.9324324324324325,9084
0.9332273449920508,9133
0.9340222575516693,9182
0.9348171701112877,9231
0.9356120826709062,9280
0.9364069952305246,9329
0.9372019077901431,9378
0.9379968203497615,9427
0.93879173290938,9476
0.9395866454689984,9525
0.9403815580286169,9574
0.9411764705882353,9623
0.9419713831478538,9672
0.9427662957074722,9721
0.9435612082670907,9770
0.9443561208267091,9819
0.9451510333863276,9883
0.9459459459459459,9947
0.9467408585055644,10011
0.9475357710651828,10075
0.9483306836248012,10139
0.9491255961844197,10203
0.9499205087440381,10267
0.9507154213036566,10331
0.951510333863275,10395
0.9523052464228935,10459
0.9531001589825119,10523
0.9538950715421304,10587
0.9546899841017488,10651
0.9554848966613673,10715
0.9562798092209857,10779
0.9570747217806042,10843
0.9578696343402225,10907
0.958664546899841,10971
0.9594594594594594,11035
0.9602543720190779,11099
0.9610492845786963,11180
0.9618441971383148,11261
0.9626391096979332,11342
0.9634340222575517,11423
0.9642289348171701,11504
0.9650238473767886,11585
0.965818759936407,11666
0.9666136724960255,11747
0.9674085850556439,11847
0.9682034976152624,11947
0.9689984101748808,12047
0.9697933227344993,12147
0.9705882352941176,12247
0.9713831478537361,12347
0.9721780604133545,12447
0.972972972972973,12568
0.9737678855325914,12689
0.9745627980922098,12810
0.9753577106518283,12931
0.9761526232114467,13052
0.9769475357710652,13173
0.9777424483306836,13294
0.9785373608903021,13415
0.9793322734499205,13536
0.980127186009539,13680
0.9809220985691574,13824
0.9817170111287759,13968
0.9825119236883942,14112
0.9833068362480127,14256
0.9841017488076311,14425
0.9848966613672496,14594
0.985691573926868,14763
0.9864864864864865,14959
0.9872813990461049,15155
0.9880763116057234,15351
0.9888712241653418,15547
0.9896661367249603,15772
0.9904610492845787,15997
0.9912559618441972,16222
0.9920508744038156,16447
0.9928457869634341,16703
0.9936406995230525,16992
0.994435612082671,17281
0.9952305246422893,17605
0.9960254372019078,17966
0.9968203497615262,18450
0.9976152623211447,19179
0.9984101748807631,20079
0.9992050874403816,21523


==> figures/supplementary/multi/figure.tikz <==
\begin{tikzpicture}
    % Define the x-axis labels
    \pgfplotsset{
        every axis x label/.style={at={(ticklabel cs:0.5)},anchor=north,yshift=-8pt},
    }

    \begin{axis}[
        width=7.55cm, height=5cm,
        xlabel={Number of parameters of our model},
        xlabel style={yshift=12pt},
        xtick=data,
        xticklabels={6K, 16K, 27K, 37K, 40K, 92K, 144K, 196K, 175K, 393K, 612K, 830K, 715K, 1.6M, 2.5M, 3.4M},
        x tick label style={rotate=45, anchor=east},
        ymin=0.61, ymax=0.95,
        xmin=1, xmax=16,
        ylabel={meanIoU, Dice score},
        y label style={yshift=-8pt},
        axis y line*=left,
        ytick style={color=red},
        ylabel near ticks,
        legend style={at={(0.2,1.285)}, anchor=north, legend columns=3, draw=none, /tikz/every even column/.append style={column sep=0.5cm}},
    ]

    % Plot meanIoU
    \addplot[red, thick] table[row sep=\\]{
        1 0.6696 \\
        2 0.6978 \\
        3 0.6431 \\
        4 0.7266 \\
        5 0.7692 \\
        6 0.8037 \\
        7 0.8056 \\
        8 0.8111 \\
        9 0.8202 \\
        10 0.8207 \\
        11 0.8218 \\
        12 0.8264 \\
        13 0.8232 \\
        14 0.8267 \\
        15 0.8257 \\
        16 0.8215 \\
    };
    \addlegendentry{meanIoU};

    % Plot Dice score
    \addplot[blue, thick] table[row sep=\\]{
        1 0.7843 \\
        2 0.8107 \\
        3 0.7660 \\
        4 0.8325 \\
        5 0.8637 \\
        6 0.8875 \\
        7 0.8892 \\
        8 0.8929 \\
        9 0.8986 \\
        10 0.8992 \\
        11 0.8998 \\
        12 0.9026 \\
        13 0.9007 \\
        14 0.9028 \\
        15 0.9022 \\
        16 0.8996 \\
    };
    \addlegendentry{Dice score};

    \end{axis}

    \begin{axis}[
        width=7.55cm, height=5cm,
        ymin=0.006, ymax=0.009,
        xmin=1, xmax=16,
        ylabel={EchoCLIP score},
        axis y line*=right,
        ytick style={color=orange},
        ylabel near ticks,
        yticklabel style={anchor=west},
        axis x line=none,
        legend style={at={(0.89,1.285)}, anchor=north, legend columns=3,draw=none},
    ]

    % Plot EchoCLIP score
    \addplot[orange, thick] table[row sep=\\]{
        1  0.0075448467 \\
        2  0.0070023653 \\
        3  0.0071699955 \\
        4  0.007148789 \\
        5  0.008157265 \\
        6  0.008230235 \\
        7  0.008169139 \\
        8  0.008176693 \\
        9  0.00825529 \\
        10 0.008262915 \\
        11 0.008194285 \\
        12 0.00830957 \\
        13 0.0082783215 \\
        14 0.00823718 \\
        15 0.008133058 \\
        16 0.008095695 \\
    };
    \addlegendentry{EchoCLIP score};

    \end{axis}

\end{tikzpicture}

==> figures/supplementary/scaling_laws/afd_echo/plot.csv <==
x,y
5821,24.98330684
16285,20.90858506
26749,14.93481717
37213,14.03338633
39769,13.62321145
91897,13.15262321
144025,12.96899841
196153,12.94674086
175057,12.60015898
393457,12.7782194
611857,12.3926868
830257,12.10492846
715201,12.25198728
1597921,12.35294118
2480641,12.31081081
3363361,12.36804452


==> figures/supplementary/scaling_laws/afd_human/plot.csv <==
x,y
5821,18.36406995
16285,15.30286169
26749,8.36406995
37213,7.75755167
39769,7.07154213
91897,5.84658188
144025,6.04133545
196153,5.76788553
175057,5.83704293
393457,5.70826709
611857,5.82591415
830257,5.69952305
715201,5.71303657
1597921,5.66216216
2480641,5.73052464
3363361,5.80524642


==> figures/supplementary/scaling_laws/dice_human/plot.csv <==
x,y
5821,0.21580335
16285,0.22405235
26749,0.16681875
37213,0.1598293
39769,0.1416448
91897,0.11038695
144025,0.1101594
196153,0.10351555
175057,0.09936945
393457,0.0933808
611857,0.091936
830257,0.09142705
715201,0.09131265
1597921,0.08942675
2480641,0.0895029
3363361,0.08984155


==> figures/supplementary/scaling_laws/meanIoUs_human/plot.csv <==
x,y
5821,0.3196
16285,0.2911
26749,0.2383
37213,0.2266
39769,0.1977
91897,0.1857
144025,0.181
196153,0.1814
175057,0.1737
393457,0.167
611857,0.1647
830257,0.1638
715201,0.1629
1597921,0.1594
2480641,0.1604
3363361,0.1623


==> figures/tikz/EchoCLIP_seg_quality/figure.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        %title={LEFT VENTRICULE - NOTHING},
        xlabel={Number of parameters of our model},
        ylabel={Value},
        xtick={1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16},xticklabels={6K,16K,27K,37K,40K,92K,144K,196K,175K,393K,612K,830K,715K,1.6M,2.5M,3.4M},
        xticklabel style={rotate=45, anchor=east},
        ymin=0.036, ymax=0.06,
        xmin=0.8, xmax=16.1,
        %legend style={at={(0.5,-0.15)}, anchor=north, legend columns=-1},
        %grid=both,
        %major grid style={line width=0.1pt, draw=gray!50},
        %minor grid style={line width=0.05pt, draw=gray!20},
        width=8cm,
        height=4cm
    ]

    % Line Plot with markers
    \addplot[
        color=blue,
        mark=*,
        %mark options={fill=blue},
        line width=1pt
    ] table [x=x, y=y, col sep=comma] {figures/tikz/EchoCLIP_seg_quality/plot-data.csv};
    \addlegendentry{LEFT VENTRICLE - NOTHING}
    
    \end{axis}
\end{tikzpicture}

==> figures/tikz/EchoCLIP_seg_quality/plot-data.csv <==
x,y
1,0.04682914064742383
2,0.047268355538256174
3,0.037091157264777436
4,0.03966440564921363
5,0.04849822028121863
6,0.05195147192783651
7,0.046577571489178876
8,0.05098984509479625
9,0.05232509255472699
10,0.05242317895923669
11,0.052392899726015935
12,0.05203843016558355
13,0.05254318457722775
14,0.052180069882928795
15,0.05217018205895633
16,0.05265244872606123


==> figures/tikz/comparison/cumsum.csv <==
x,y
0,1.4741723920495664
1,1.5364959236552032
2,1.620907239802128
3,1.7494938988544522
4,1.590941394464625
5,1.5428269080725294
6,1.6935011254889645
7,1.8
8,1.6856226123383944
9,1.549157666312678
10,1.3685173773815629
11,1.2320524313558465
12,1.2722884045973726
13,1.0916483418434342
14,1.0877091983567375
15,0.8628937926974001
16,0.6380783870380635
17,0.3911754230146156
18,0.16636001735527794
19,-0.1688934063017915
20,-0.3053581261503304
21,-0.6185237652661109
22,-0.9979523056514028
23,-1.178592594582519
24,-1.2046192964333244
25,-1.1643833231917997
26,-1.1904102512197825
27,-1.2606122959759898
28,-1.242463881098576
29,-1.091789663682141
30,-0.9190278879015963
31,-0.6137405357592092
32,-0.2863653990755306
33,-0.11360362329498641
34,-0.007104748783949066
35,0.2098321437248165
36,0.4046814778694723
37,0.6216183703782416
38,0.6839421281610547
39,0.7683534443079794
40,0.8527647604549051
41,1.0255265362354495
42,1.2203758703801073
43,1.3047871865270309
44,1.3450231597685558
45,1.3410840162818607
46,1.2267066286202553
47,1.1123294671358304
48,1.042127422379623
49,0.9498378192593044
50,0.7912853148694787
51,0.6327328104796506
52,0.4520925215485383
53,0.20518955752508927
54,-0.06380119103964632
55,-0.20026591088818546
56,-0.35881841527801384
57,-0.38484511712882274
58,-0.5654854060599377
59,-0.9449139464452279
60,-1.2139044688327882
61,-1.571245450853967
62,-1.7739732981491934
63,-1.8
64,-1.7597638005812997
65,-1.7195278273397745
66,-1.65720406955696
67,-1.3960918341427953
68,-1.1791549416340252
69,-0.8738675894916377
70,-0.480229777715629
71,-0.3737309032045919
72,-0.3997576050554008
73,-0.40369697471927357
74,-0.12049718094099471
75,0.03017681029826269
76,0.24711370280702982
77,0.2652621176844461
78,0.4159361089237035
79,0.5224349834347406
80,0.6068462995816639
81,0.8458709766317176
82,1.0628078691404872
83,0.9263429231147704
84,1.0107540130845183
85,1.0730777708673327
86,0.8924374819362154
87,0.7559725359105012
88,0.5532449147924525
89,0.372604852038513
90,0.16987700474328937
91,-0.07702595928015987
92,-0.23557846366998825
93,-0.2836929500620837
94,-0.30971965191288775
95,-0.5566226159363372
96,-0.8035255799597862
97,-0.962078310526792
98,-1.12063081491662
99,-1.0141319404055806
100,-1.19477200315952
101,-1.4195871826416797
102,-1.3793512094001545
103,-1.2507647765250083
104,-1.1442659020139685
105,-1.1923801622288892
106,-1.0858812877178547
107,-0.8689443952090878
108,-0.7624455206980534
109,-0.5234210698251747
110,-0.32857173568051423
111,-0.17789751826408118
112,-0.005135742483537209
113,0.10136313202749747
114,0.22994979107981872
115,0.46897446812987753
116,0.8184371631776637
117,0.9911989389582079
118,1.1418729301974653
119,1.0716708854412582
120,1.13399464322407
121,1.3288437511915552
122,1.2807292647994593
123,1.1884396616791408
124,1.2065883027337299
125,1.1363862579775226
126,0.9999213119518109
127,0.9297192671956036
128,0.7932543211698868
129,0.413825780784594
130,0.10066014166881065
131,-0.16833038071874507
132,-0.2606199838390635
133,-0.44126027277017843
134,-0.6660756784295161
135,-0.6921026064575002
136,-0.850654884670148
137,-1.097557848693597
138,-1.167759893449804
139,-1.1937868214777885
140,-1.3523393258676168
141,-1.334190910990203
142,-1.2497795948432746
143,-1.2095433954245742
144,-1.1693071960058739
145,-1.1290712227643487
146,-0.9783970053479163
147,-0.7835476712032559
148,-0.4561725345195813
149,-0.0404469382022854
150,0.11022705303697222
151,0.17255081081978374
152,0.3674003711416147
153,0.5180743623808772
154,0.712923696525533
155,1.0402986070320321
156,1.2572354995407993
157,1.4741723920495664


==> figures/tikz/comparison/deeplabv3.csv <==
x,y
0,1.57464286
1,1.50079958
2,1.4930266
3,1.59407531
4,1.34145354
5,1.03830743
6,0.7040694
7,0.3970368
8,0.27655565
9,0.18327992
10,-0.04602291
11,-0.35694201
12,-0.58624484
13,-0.77668278
14,-0.82332065
15,-0.97489371
16,-1.16921814
17,-1.31301822
18,-1.2858128
19,-1.23917494
20,-1.2858128
21,-1.2858128
22,-1.2858128
23,-1.45293181
24,-1.31301822
25,-0.81554767
26,-0.67563408
27,-0.34528254
28,-0.05768238
29,0.48253955
30,0.52140443
31,0.63799909
32,0.6341126
33,0.61468016
34,0.75070727
35,0.80123162
36,1.0149885
37,1.27926973
38,1.47359416
39,1.48914011
40,1.41141034
41,1.41918332
42,1.3919779
43,1.2520643
44,0.95669116
45,0.66131803
46,0.48253955
47,0.23769076
48,0.14830152
49,-0.08100131
50,-0.35694201
51,-0.7028395
52,-0.88550447
53,-1.02930455
54,-1.10314783
55,-1.27026685
56,-1.27415333
57,-1.26249387
58,-1.26638036
59,-1.34411013
60,-1.3207912
61,-1.35965609
62,-1.41018044
63,-1.13812623
64,-0.7378179
65,-0.72227194
66,-0.32196361
67,0.04725281
68,0.56415581
69,0.57970176
70,0.63022612
71,0.57192879
72,0.55249634
73,0.58358825
74,0.63022612
75,1.0149885
76,1.18988049
77,1.45416172
78,1.49691309
79,1.32979408
80,1.30647515
81,1.37254545
82,1.23651835
83,1.05385338
84,0.78179917
85,0.55249634
86,0.37760435
87,0.18327992
88,-0.08877429
89,-0.40746636
90,-0.7028395
91,-0.80388821
92,-0.91659638
93,-1.17699112
94,-1.30913173
95,-1.31690471
96,-1.28969929
97,-1.390748
98,-1.38297502
99,-1.34022364
100,-1.28969929
101,-1.53066159
102,-1.390748
103,-0.97100722
104,-0.7028395
105,-0.53572049
106,-0.19759597
107,0.43201519
108,0.59524772
109,0.57970176
110,0.58747474
111,0.60690718
112,0.58747474
113,0.60690718
114,0.65743154
115,0.89839383
116,1.19376697
117,1.43861576
118,1.38809141
119,1.30258866
120,1.27926973
121,1.27538324
122,1.18210751
123,0.97612361
124,0.77791269
125,0.50197199
126,0.31153404
127,0.13275557
128,-0.25977979
129,-0.55515293
130,-0.69506652
131,-0.75336385
132,-0.95157477
133,-1.18087761
134,-1.27026685
135,-1.29358578
136,-1.26249387
137,-1.3557696
138,-1.32856418
139,-1.2508344
140,-1.34799662
141,-1.41018044
142,-1.31301822
143,-0.83109363
144,-0.66397461
145,-0.44244476
146,0.02393388
147,0.52140443
148,0.65354505
149,0.58747474
150,0.55638283
151,0.56415581
152,0.58358825
153,0.73127482
154,0.79345864
155,1.12381018
156,1.41141034
157,1.45027523


==> figures/tikz/dices/figure.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        %title={LEFT VENTRICULE - NOTHING},
        xlabel={Number of parameters of our model},
        ylabel={Dice score},
        % xmode=log,
        % log ticks with fixed point,
        % for log axes, x filter operates on LOGS.
        % and log(x * 1000) = log(x) + log(1000):
        % x filter/.code=\pgfmathparse{#1 + 6.90775527898214},
        xtick={1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16},
        xticklabels={6K,16K,27K,37K,40K,92K,144K,196K,175K,393K,612K,830K,715K,1.6M,2.5M,3.4M},
        xticklabel style={rotate=45, anchor=east},
        % ymin=0.036, ymax=0.057,
        xmin=0.8, xmax=16.1,
        %legend style={at={(0.5,-0.15)}, anchor=north, legend columns=-1},
        %grid=both,
        width=8cm,
        height=4cm
    ]

    % Line Plot with markers
    \addplot[
        color=blue,
        mark=*,
        %mark options={fill=blue},
        line width=1pt
    ] table [x=x, y=y, col sep=comma] {figures/tikz/dices/plot-data.csv};
    
    \end{axis}
\end{tikzpicture}

==> figures/tikz/dices/plot-data.csv <==
x,y
1,0.537550
2,0.552726
3,0.391861
4,0.524185
5,0.693346
6,0.584472
7,0.529575
8,0.747507
9,0.853679
10,0.859294
11,0.843572
12,0.820674
13,0.870410
14,0.851506
15,0.800512
16,0.839065

==> figures/tikz/dices/plot-data_Clemens.csv <==
x;y
5821;0.537550
16285;0.552726
26749;0.391861
37213;0.524185
39769;0.693346
91897;0.584472
144025;0.529575
175057;0.853679
196153;0.747507
393457;0.859294
611857;0.843572
715201;0.870410
830257;0.820674
1597921;0.851506
2480641;0.800512
3363361;0.839065

==> figures/tikz/mean_aFD_err/plot-data.csv <==
x,y
50,2.7389162561576357
54,4.0
63,2.5
52,2.0714285714285716
72,6.916666666666667
53,3.1041666666666665
46,2.7777777777777777
51,2.8125
58,3.2666666666666666
47,2.3
61,1.625
62,6.714285714285714
116,7.5
60,3.1
76,3.0
55,3.1818181818181817
57,2.576923076923077
43,3.0
26,1.5
56,3.65
80,4.25
104,7.0
73,2.6666666666666665
68,3.5
70,3.0
64,3.4
117,6.0
84,4.0
59,4.25
89,4.5
65,4.375
27,0.5
40,4.0
81,1.5
35,0.5
31,4.5
28,1.0
93,1.5
106,8.0
45,0.5
30,2.0
48,2.0

